Electro-spinon in one-dimensional Mott insulator

The low-energy dynamical optical response of dimerized and undimerized spin liquid states in a one-dimensional charge transfer Mott insulator is theoretically studied. An exact analysis is given for the low-energy asymptotic behavior using conformal field theory for the undimerized state. In the dimerized state, the infrared absorption due to the bound state of two solitons, i.e, the breather mode, is predicted with an accurate estimate for its oscillator strength, offering a way to detect experimentally the excited singlet state. Effects of external magnetic fields are also discussed.

==> 1d_spinon_cover_letter_Nagaosa.txt <==
1. abstract'Ì$\sigma(\omega)$'̐"Ž®'Í•s—v'Ȃ̂ŏÁ'µ'½B

2. Recently, the optical activity of insulating magnets 

Dear Editors of Physical Review Letters,

We would like to submit our paper

"Electro-spinon in one-dimensional Mott insulator" 
by H. Katsura, M. Sato, T. Furuta, and N. Nagaosa, 

for your kind consideration on its publication in Physical Review Letters.

In this work, we theoretically study the optical activity of one-dimensional (1d)
insulating magnets. In the usual sense, there are no charge degrees of freedom 
in the low-energy region of Mott insulators and hence they are believed to be
optically inert. However, recent experiments in multiferroics reveal that there are 
very rich structures of the optical response in the infrared region. 
So far, those studies are limited to the ordered magnets. In this work, we propose
for the first time that 1d charge transfer Mott insulator provides a new arena 
to study the optical activity of spin liquid states where there is no magnetic order. 
We found that the optical response in the infrared region is governed by "spinons" 
which are fundamental particles in 1d magnets. It is in sharp contrast to the ordered 
magnets where the optical response is governed by conventional magnons. 
Using exact field theoretical methods, the optical conductivity of 1d magnet with or 
without dimerization is quantitatively studied and several theoretical predictions
such as excitonic effect of spinons are made. 
Therefore, we believe that this work opens a significant new area of research
ranging from the optical response of organic Mott insulators to solvable models
in mathematical physics, which attracts broad interests and deserves the publication 
in Physical Review Letters.

Please find below the suggested referees who are the experts on this issue:
1. George Sawatsky (UBC)
sawatzky@physics.ubc.ca
2. Eugene Demler (Harvard)
demler@physics.harvard.edu

We would like to ask you to avoid the following people because of the potential conflict.
1. D.I. Khomskii (University Koeln)
2. M. Mostovoy (University of Groningen)
3. C. D. Batista (LANL)
4. L.N. Bulaevskii (LANL)

Sincerely yours,
Hosho Katsura, Masahiro Sato, Takashi Furuta, and Naoto Nagaosa
